A Minimal Nuclear Energy Density Functional

We present a minimal nuclear energy density functional (NEDF) called "SeaLL1" that has the smallest number of possible phenomenological parameters to date. SeaLL1 is defined by 7 significant phenomenological parameters, each related to a specific nuclear property. It describes the nuclear masses of even-even nuclei with a mean energy error of 0.97 MeV and a standard deviation 1.46 MeV, two-neutron and two-proton separation energies with r.m.s. errors of 0.69 MeV and 0.59 MeV respectively, and the charge radii of 345 even-even nuclei with a mean error $\epsilon_r=$0.022 fm and a standard deviation $\sigma_r=$0.025 fm. SeaLL1 incorporates constraints on the EoS of pure neutron matter from quantum Monte Carlo calculations with chiral effective field theory two-body (NN) interactions at N3LO level and three-body (NNN) interactions at the N2LO level. Two of the seven parameters are related to the saturation density and the energy per particle of the homogeneous symmetric nuclear matter, one is related to the nuclear surface tension, two are related to the symmetry energy and its density dependence, one is related to the strength of the spin-orbit interaction, and one is the coupling constant of the pairing interaction. We identify additional phenomenological parameters that have little effect on ground-state properties, but can be used to fine-tune features such as the Thomas-Reiche-Kuhn sum rule, the excitation energy of the giant dipole and Gamow-Teller resonances, the static dipole electric polarizability, and the neutron skin thickness.

==> Readme.txt <==
We include the following data files containing data used in our fits:

be_SeaLL1.txt:
   contains 4 columns: neutron number (N), proton number (Z), calculated
	 binding energy (E_th), experimental binding energy(E_exp)

radii_SeaLL1.txt:
   contains 4 columns: neutron number (N), proton number (Z), calculated charge
	 radii (r_th), experimental charge radii (r_exp) 

pb208_sp_n_UNE0.txt:
pb208_sp_n_UNE1.txt:
pb208_sp_n_UNE2.txt:
   contains the single particle energies shown in Fig. 13 for the UNEDF0-2
	 functionals as calculated using the HFBTHO DFT solver.


==> be_SeaLL1.txt <==
# N   Z   E_th   E_exp
 10     6   106.031900   110.752042
 12     6   110.557900   115.668677
  8     8   122.693600   127.617346
 10     8   136.483200   139.805796
 12     8   148.030600   151.369415
 14     8   157.832000   162.028250
 16     8   165.328900   168.950884
 18     8   166.765500   168.863519
  8    10   129.151300   132.139250
 10    10   152.838400   160.641417
 12    10   172.757900   177.766835
 14    10   187.326700   191.836356
 16    10   198.919900   201.548391
 18    10   205.375800   206.880026
  8    12   132.119900   134.473884
 10    12   164.166900   168.575420
 12    12   191.795600   198.251725
 14    12   211.570500   216.675338
 16    12   227.550400   231.622127
 18    12   239.184700   241.630062
 20    12   249.540500   249.717696
 22    12   253.786900   256.708331
 10    14   168.722700   172.007048
 12    14   201.547100   206.034665
 14    14   230.901800   236.529115
 16    14   251.226400   255.611917
 18    14   268.275000   271.399281
 20    14   283.063700   283.421226
 22    14   291.067600   291.996861
 24    14   298.735800   299.919496
 12    16   206.421200   209.398675
 14    16   239.894500   243.670311
 16    16   266.843700   271.769481
 18    16   288.317900   291.828273
 20    16   307.770600   308.703338
 22    16   320.089500   321.042853
 24    16   332.143600   333.162488
 26    16   342.160900   344.104823
 28    16   349.716000   351.813757
 14    18   244.710300   246.386134
 16    18   275.860100   278.706660
 18    18   302.653000   306.702546
 20    18   326.621900   327.328462
 22    18   343.335600   343.796172
 24    18   358.495500   359.321912
 26    18   372.188300   373.714847
 28    18   384.516300   386.914183
 16    20   281.891500   281.352199
 18    20   313.127400   313.103335
 20    20   341.837200   342.033857
 22    20   362.762100   361.877347
 24    20   381.770100   380.941442
 26    20   399.117400   398.753777
 28    20   414.846600   415.982773
 30    20   426.736300   427.489848
 32    20   436.370100   438.303283
 18    22   315.267100   314.468043
 20    22   348.268500   346.865340
 22    22   373.349000   375.451916
 24    22   396.767300   398.172951
 26    22   417.728100   418.680287
 28    22   436.836500   437.761922
 30    22   451.409200   451.942857
 32    22   463.506700   464.216492
 34    22   473.605500   473.969127
 22    24   381.243700   381.949879
 24    24   409.744100   411.440515
 26    24   433.881800   435.022851
 28    24   455.166500   456.321886
 30    24   472.946700   473.980122
 32    24   487.755400   488.470257
 38    24   523.083100   522.506962
 24    26   417.291700   417.680410
 26    26   445.574400   447.665046
 28    26   470.133900   471.729582
 30    26   490.898300   492.224717
 32    26   508.709700   509.915453
 34    26   524.587200   525.315588
 36    26   538.560200   538.924223
 38    26   551.791900   551.158858
 40    26   564.380800   562.399493
 26    28   452.398200   453.124249
 28    28   481.921100   483.953785
 30    28   504.765500   506.417721
 32    28   525.069800   526.804657
 34    28   543.948800   545.220692
 36    28   561.094100   561.715927
 38    28   577.293200   576.766362
 40    28   592.275200   590.366497
 42    28   604.651800   602.259232
 44    28   615.695500   613.414067
 28    30   485.795700   486.917375
 30    30   512.423300   514.933711
 32    30   535.716100   538.070146
 34    30   556.984000   559.049082
 36    30   576.567100   578.087017
 38    30   594.778600   595.337353
 40    30   612.080800   611.037888
 42    30   626.789400   625.761323
 44    30   640.373800   639.515158
 46    30   653.231600   652.204093
 48    30   664.158900   663.526928
 50    30   674.290300   673.834963
 32    32   542.327900   545.787400
 34    32   566.944800   569.222036
 36    32   588.721800   590.736471
 38    32   609.075300   610.462107
 40    32   628.328500   628.628842
 42    32   645.487500   645.608019
 44    32   661.761900   661.541102
 46    32   676.998500   676.332848
 48    32   690.343300   690.148783
 50    32   702.271500   702.171218
 52    32   710.473500   711.046753
 34    34   574.126500   576.373432
 36    34   598.251900   600.256568
 38    34   620.734800   622.337504
 40    34   641.864000   642.825141
 42    34   661.419900   662.006525
 44    34   679.948500   679.923120
 46    34   697.423900   696.799345
 48    34   713.157200   712.776380
 50    34   727.366300   727.272816
 52    34   737.181600   737.970950
 54    34   746.451500   747.494385
 36    36   604.418900   606.835886
 38    36   629.358500   631.369322
 40    36   652.849900   654.194157
 42    36   674.769800   675.502393
 44    36   695.262200   695.358728
 46    36   714.686900   714.198364
 48    36   732.669700   732.190034
 50    36   749.663400   749.158999
 52    36   760.947300   761.727269
 54    36   771.485100   773.137804
 56    36   781.534900   783.090539
 58    36   791.115300   791.811874
 60    36   799.963700   799.686509
 38    38   634.914400   637.854940
 40    38   661.443500   662.921576
 42    38   685.541900   686.201211
 44    38   708.188900   708.042847
 46    38   729.605100   728.825083
 48    38   749.873800   748.841318
 50    38   769.022700   768.382153
 52    38   782.048000   782.552289
 54    38   794.045600   795.613024
 56    38   805.516600   807.734358
 58    38   817.121200   817.961293
 60    38   827.937100   827.599928
 62    38   837.483400   837.146563
 64    38   845.925900   845.819198
 44    40   718.026400   718.020444
 46    40   741.524600   740.711080
 48    40   763.845200   762.512716
 50    40   785.020700   783.800951
 52    40   799.870800   799.629586
 54    40   813.536300   814.583521
 56    40   826.863600   828.899857
 58    40   839.507500   840.890891
 60    40   851.988800   852.122526
 62    40   863.272600   863.477161
 64    40   873.475400   873.755796
 44    42   724.836400   725.275199
 46    42   750.476000   749.994835
 48    42   774.888800   773.623471
 50    42   798.114500   796.400906
 52    42   814.718000   814.148541
 54    42   830.202800   830.671977
 56    42   845.424900   846.135812
 58    42   859.602200   860.353147
 60    42   873.207700   873.876282
 62    42   886.003700   886.804917
 64    42   897.969500   898.732552
 66    42   909.193200   909.496187
 68    42   919.450200   919.425822
 46    44   756.985500   756.756726
 48    44   783.449200   782.316561
 50    44   808.704500   806.741997
 52    44   827.053900   826.379733
 54    44   844.697300   844.668268
 56    44   861.694100   861.809703
 58    44   877.478100   877.831438
 60    44   892.325700   892.964874
 62    44   906.451600   907.335809
 64    44   920.172000   920.815444
 66    44   933.006000   933.370079
 68    44   944.873700   945.070714
 70    44   955.632800   955.806349
 72    44   965.637400   965.795983
 48    46   789.676800   788.680367
 50    46   816.945000   814.904002
 52    46   837.026800   836.185638
 54    46   856.609500   856.234273
 56    46   875.333100   875.080909
 58    46   892.799600   892.687544
 60    46   909.205500   909.342579
 62    46   924.756800   925.102215
 64    46   939.561300   940.051950
 66    46   953.887200   954.185085
 68    46   967.313000   967.496720
 70    46   979.634700   979.980355
 72    46   991.687600   991.679890
 74    46   1003.391800   1002.713825
 76    46   1014.517100   1013.192259
 50    48   822.930400   820.925100
 52    48   844.760500   843.622335
 54    48   865.727000   865.229871
 56    48   886.075700   885.681206
 58    48   905.386700   904.987642
 60    48   923.565900   923.250877
 62    48   940.787400   940.489712
 64    48   957.178500   956.859348
 66    48   972.758100   972.440983
 68    48   987.670000   987.281378
 70    48   1002.026300   1001.413453
 72    48   1015.830600   1014.811088
 74    48   1029.023000   1027.609123
 76    48   1041.620100   1039.841058
 78    48   1053.639100   1051.538793
 80    48   1065.051500   1062.666628
 82    48   1075.823200   1073.097263
 52    50   850.312000   848.919902
 54    50   872.765000   871.759538
 56    50   894.280000   893.629173
 58    50   914.952800   914.487809
 60    50   934.834400   934.402444
 62    50   953.942100   953.359080
 64    50   972.276700   971.403015
 66    50   989.769600   988.514340
 68    50   1006.477900   1004.783885
 70    50   1022.415200   1020.372221
 72    50   1037.696200   1035.357756
 74    50   1052.375300   1049.793091
 76    50   1066.447600   1063.716526
 78    50   1079.919000   1077.206161
 80    50   1092.784300   1090.119696
 82    50   1105.000000   1102.673331
 84    50   1110.954100   1108.704066
 56    52   896.177800   896.618386
 58    52   918.630200   919.209022
 60    52   940.000100   940.689658
 62    52   960.442100   961.153293
 64    52   980.053400   980.675929
 66    52   999.048300   999.246564
 68    52   1017.086100   1017.060199
 70    52   1034.330600   1034.149234
 72    52   1050.903400   1050.502770
 74    52   1066.851200   1066.185405
 76    52   1082.331000   1081.256440
 78    52   1097.268200   1095.758322
 80    52   1111.616100   1109.736010
 82    52   1125.282900   1123.226645
 84    52   1132.461300   1131.259080
 86    52   1139.191200   1138.671915
 88    52   1146.170500   1145.475549
 56    54   896.515600   897.316623
 58    54   920.839200   921.565258
 60    54   944.015000   944.767894
 62    54   966.220500   966.871529
 64    54   987.484900   988.046165
 66    54   1007.788300   1008.281801
 68    54   1027.103100   1027.607436
 70    54   1045.570400   1046.056171
 72    54   1063.355600   1063.683707
 74    54   1080.413200   1080.540642
 76    54   1096.840400   1096.703439
 78    54   1112.740600   1112.244575
 80    54   1128.433800   1127.232547
 82    54   1143.503500   1141.680035
 84    54   1151.922700   1151.365717
 86    54   1160.654200   1160.522652
 88    54   1169.269900   1168.908387
 90    54   1177.214600   1176.693422
 92    54   1184.590200   1183.919056
 58    56   920.986100   922.058493
 66    56   1014.872600   1015.278036
 68    56   1035.583000   1035.901671
 70    56   1055.179400   1055.624307
 72    56   1073.949700   1074.475942
 74    56   1092.064500   1092.501277
 76    56   1109.558600   1109.817213
 78    56   1126.499700   1126.474898
 80    56   1143.274100   1142.554623
 82    56   1159.726000   1158.071978
 84    56   1169.388700   1169.222753
 86    56   1179.726400   1179.938388
 88    56   1189.905200   1190.005023
 90    56   1199.394900   1199.320658
 92    56   1208.316300   1208.113292
 68    58   1041.962100   1042.190880
 70    58   1062.606900   1063.046516
 72    58   1082.270500   1083.078151
 74    58   1101.421500   1102.268787
 76    58   1120.065500   1120.773422
 78    58   1138.206500   1138.591657
 80    58   1156.156500   1155.794693
 82    58   1173.981800   1172.447528
 84    58   1184.895900   1185.043663
 86    58   1196.509100   1197.085598
 88    58   1208.140500   1208.431233
 90    58   1219.274200   1219.336868
 92    58   1230.157100   1229.928503
 70    60   1068.344000   1068.665673
 72    60   1089.157100   1089.638309
 74    60   1108.774500   1110.000944
 76    60   1128.507800   1129.696579
 78    60   1147.831000   1148.658215
 80    60   1167.111500   1167.036850
 82    60   1186.281400   1184.875386
 84    60   1198.455500   1198.816021
 86    60   1211.205600   1212.136556
 88    60   1224.281800   1224.761191
 90    60   1237.313900   1237.175126
 92    60   1249.961400   1249.787661
 94    60   1261.521400   1261.461296
 74    62   1114.617200   1115.722023
 76    62   1135.014700   1136.551658
 78    62   1155.429600   1156.652294
 80    62   1176.121500   1176.325929
 82    62   1196.610400   1195.446965
 84    62   1210.042300   1210.620200
 86    62   1223.935000   1225.102935
 88    62   1238.418000   1238.959970
 90    62   1252.728600   1252.814105
 92    62   1266.505200   1266.649240
 94    62   1279.347700   1279.700375
 96    62   1291.368800   1291.730010
 98    62   1302.664000   1302.857645
 76    64   1139.690000   1141.390631
 78    64   1161.504700   1162.711267
 80    64   1183.170700   1183.653902
 82    64   1204.953700   1204.122538
 84    64   1219.637100   1220.448473
 86    64   1234.755200   1236.085808
 88    64   1250.535500   1251.170744
 90    64   1266.005800   1266.312379
 92    64   1280.905500   1281.284014
 94    64   1294.987600   1295.581249
 96    64   1308.290500   1308.975884
 98    64   1320.866200   1321.457619
 78    66   1165.768400   1166.875106
 80    66   1188.304000   1189.002741
 82    66   1211.373200   1210.443377
 84    66   1227.294300   1228.042012
 86    66   1243.707900   1244.993648
 88    66   1260.614200   1261.412283
 90    66   1277.183000   1277.689218
 92    66   1293.197100   1293.709753
 94    66   1308.475400   1309.117588
 96    66   1323.024700   1323.769024
 98    66   1336.837800   1337.698159
100    66   1349.820400   1350.457594
102    66   1361.821800   1362.576729
 78    68   1168.153600   1169.179781
 80    68   1191.617600   1192.479417
 82    68   1215.964600   1214.974052
 84    68   1233.119300   1233.779688
 86    68   1250.825300   1252.033323
 88    68   1268.757500   1269.780958
 90    68   1286.203200   1287.017594
 92    68   1303.174500   1303.920229
 94    68   1319.578200   1320.332064
 96    68   1335.322900   1336.083099
 98    68   1350.353600   1351.209735
100    68   1364.578500   1365.417470
102    68   1377.854300   1378.678505
104    68   1390.245700   1391.196040
 82    70   1218.823000   1218.014534
 84    70   1237.206000   1237.769169
 86    70   1256.122800   1257.237805
 88    70   1275.070300   1276.132440
 90    70   1293.434800   1294.430075
 92    70   1311.264800   1312.234711
 94    70   1328.624000   1329.568346
 96    70   1345.464600   1346.287981
 98    70   1361.638700   1362.417016
100    70   1377.061400   1377.742952
102    70   1391.602600   1392.377087
104    70   1405.312700   1406.209022
106    70   1418.238700   1418.895857
108    70   1430.324400   1431.242792
 84    72   1239.631800   1240.257425
 86    72   1259.603600   1260.633060
 88    72   1279.578700   1280.603696
 90    72   1298.915900   1299.984331
 92    72   1317.654700   1318.775966
 94    72   1335.857700   1336.959602
 96    72   1353.527200   1354.604237
 98    72   1370.633900   1371.639872
100    72   1387.035300   1387.930508
102    72   1402.521000   1403.517843
104    72   1417.256100   1418.392178
106    72   1431.333500   1432.394113
108    72   1444.579600   1445.880848
110    72   1457.114800   1458.293683
112    72   1468.877100   1469.884318
114    72   1479.463600   1480.946953
 86    74   1261.347200   1262.459057
 88    74   1282.256300   1283.221693
 90    74   1302.566500   1303.592328
 92    74   1322.209700   1323.394964
 94    74   1341.249800   1342.542599
 96    74   1359.727800   1361.082235
 98    74   1377.718900   1379.031870
100    74   1395.070100   1396.304505
102    74   1411.531200   1412.862140
104    74   1427.340300   1428.771776
106    74   1442.547000   1444.144011
108    74   1456.953900   1458.895746
110    74   1470.622300   1472.498281
112    74   1483.527500   1485.444116
114    74   1495.633400   1497.745951
116    74   1507.392900   1509.598586
 88    76   1283.095300   1284.239397
 90    76   1304.287600   1305.349033
 92    76   1324.831200   1326.041668
 94    76   1344.745800   1346.123304
 96    76   1364.054300   1365.583939
 98    76   1382.949800   1384.477575
100    76   1401.253800   1402.723210
102    76   1418.742400   1420.311845
104    76   1435.577300   1437.272481
106    76   1451.830400   1453.662116
108    76   1467.309600   1469.452351
110    76   1482.104300   1484.340786
112    76   1496.284700   1498.620321
114    76   1509.896200   1512.333056
116    76   1523.090400   1525.650191
118    76   1535.820500   1538.346126
120    76   1548.244000   1550.331561
 90    78   1304.303300   1305.518409
 92    78   1325.641000   1326.906045
 94    78   1346.280900   1347.840680
 96    78   1366.426200   1368.204316
 98    78   1386.273600   1387.962951
100    78   1405.567200   1407.168587
102    78   1424.061900   1425.750222
104    78   1441.872900   1443.624857
106    78   1458.974800   1460.938492
108    78   1475.408900   1477.606128
110    78   1491.532500   1493.713763
112    78   1507.158000   1509.352398
114    78   1522.292600   1524.462033
116    78   1536.841500   1539.075268
118    78   1550.884300   1553.102203
120    78   1564.479800   1566.503639
122    78   1577.757000   1579.341574
124    78   1590.981200   1591.575209
 94    80   1346.996400   1347.934691
 96    80   1368.157200   1369.204327
 98    80   1388.688600   1389.889963
100    80   1408.710600   1409.966598
102    80   1428.150600   1429.436233
104    80   1447.127900   1448.350869
106    80   1465.418600   1466.683504
108    80   1483.269300   1484.498139
110    80   1500.566200   1501.799775
112    80   1517.249900   1518.583410
114    80   1533.477400   1534.898945
116    80   1549.129700   1550.684480
118    80   1564.280800   1565.955116
120    80   1578.958800   1580.646551
122    80   1593.383800   1594.631086
124    80   1607.590200   1608.118421
126    80   1621.113700   1620.515856
128    80   1629.513700   1628.983491
 96    82   1368.605000   1368.405935
 98    82   1389.981200   1390.047571
100    82   1410.729400   1411.086206
102    82   1430.898800   1431.454842
104    82   1450.655800   1451.227477
106    82   1469.773000   1470.503112
108    82   1488.487800   1489.246748
110    82   1506.739800   1507.538383
112    82   1524.532000   1525.323018
114    82   1541.905700   1542.619654
116    82   1558.812000   1559.451289
118    82   1575.313300   1575.794924
120    82   1591.366900   1591.626559
122    82   1606.978000   1606.938595
124    82   1622.058500   1621.756930
126    82   1636.398600   1635.862565
128    82   1645.694700   1644.985100
130    82   1654.621400   1653.946934
132    82   1663.209300   1662.723169
106    84   1469.882900   1471.794277
108    84   1489.510000   1491.443913
110    84   1508.542300   1510.520548
112    84   1527.260900   1529.141184
114    84   1545.500900   1547.273819
116    84   1563.284400   1564.897454
118    84   1580.677300   1582.010089
120    84   1597.677200   1598.569725
122    84   1614.195400   1614.559360
124    84   1630.152100   1629.983195
126    84   1645.276100   1644.609330
128    84   1655.547100   1655.168265
130    84   1665.429800   1665.411500
132    84   1674.951100   1675.300535
134    84   1684.153600   1684.868370
136    84   1693.057500   1694.106804
138    84   1701.932400   1703.022439
108    86   1489.895100   1492.190593
110    86   1509.664000   1512.085228
112    86   1529.069500   1531.428864
114    86   1548.048200   1550.355499
116    86   1566.570400   1568.758135
118    86   1584.722200   1586.609770
120    86   1602.453200   1603.884405
122    86   1619.825600   1620.567040
124    86   1636.636900   1636.659676
126    86   1652.541900   1651.856311
128    86   1663.789600   1663.658946
130    86   1674.637400   1675.229581
132    86   1685.107100   1686.407416
134    86   1695.592000   1697.154250
136    86   1706.081900   1707.536485
138    86   1716.272200   1717.608120
140    86   1726.142900   1727.448755
142    86   1735.719200   1737.095390
114    88   1549.296100   1551.789652
116    88   1568.500100   1570.976287
118    88   1587.263700   1589.599922
120    88   1605.741500   1607.593558
122    88   1623.910100   1624.991193
124    88   1641.557100   1641.792828
126    88   1658.241300   1657.643463
128    88   1670.470800   1670.588098
130    88   1682.278100   1683.370733
132    88   1693.708600   1695.893368
134    88   1705.658300   1707.985003
136    88   1717.413000   1719.622338
138    88   1728.868800   1730.922673
140    88   1739.951700   1741.792708
142    88   1750.605400   1752.361543
144    88   1760.772300   1762.523178
146    88   1770.468200   1772.272813
118    90   1588.378500   1591.033502
120    90   1607.522400   1609.786138
122    90   1626.439800   1627.890773
124    90   1644.926600   1645.419408
126    90   1662.375800   1661.975043
128    90   1675.603200   1676.049678
130    90   1688.382600   1689.890314
132    90   1700.909800   1703.498949
134    90   1714.172900   1716.850584
136    90   1727.288400   1729.790219
138    90   1740.030100   1742.357554
140    90   1752.241400   1754.408289
142    90   1763.887300   1765.966424
144    90   1774.937900   1776.943758
146    90   1785.440200   1787.445393
126    92   1664.985400   1664.898004
132    92   1706.653900   1709.523909
134    92   1721.314800   1724.051544
136    92   1735.730000   1738.301180
138    92   1749.588900   1752.050815
140    92   1762.840000   1765.197550
142    92   1775.463600   1777.804285
144    92   1787.398200   1789.647220
146    92   1798.712400   1800.927255
148    92   1809.502400   1811.662989
134    94   1727.016700   1729.834837
136    94   1742.398700   1745.123473
138    94   1757.209900   1759.837108
140    94   1771.449600   1773.992743
142    94   1785.041800   1787.582478
144    94   1797.928000   1800.463113
146    94   1810.164600   1812.643448
148    94   1821.836200   1824.194683
150    94   1832.937100   1835.248918
152    94   1843.397000   1845.802552
138    96   1763.098500   1766.008682
140    96   1778.250700   1781.020318
142    96   1792.777500   1795.572953
144    96   1806.609500   1809.434988
146    96   1819.789100   1822.497823
148    96   1832.368900   1834.992058
150    96   1844.330500   1846.969893
152    96   1855.602900   1858.338128
154    96   1866.258100   1868.883762
142    98   1798.489400   1801.557757
144    98   1813.232900   1816.304392
146    98   1827.348000   1830.354627
148    98   1840.868100   1843.884762
150    98   1853.758400   1856.879297
152    98   1865.916100   1869.089932
154    98   1877.389200   1880.369567
156    98   1888.318700   1891.205202
146   100   1833.015100   1836.174006
148   100   1847.472200   1850.606641
150   100   1861.306500   1864.575276
152   100   1874.381500   1877.972911
154   100   1886.705500   1890.029146
156   100   1898.461400   1901.589181
150   102   1867.079800   1870.303374
152   102   1881.068900   1884.593009
154   102   1894.282200   1897.636644
152   104   1886.019300   1889.620166
154   104   1900.152000   1903.645801
154   106   1904.140500   1907.960957
156   106   1918.570400   1922.281592
156   108   1921.543400   1925.608683
158   108   1936.463100   1940.175318
160   110   1953.228900   1957.296914


==> radii_SeaLL1.txt <==
# N   Z   r_th   r_exp
  8     8   2.790262   2.699100
 10     8   2.779657   2.772600
  8    10   2.946568   2.971400
 10    10   3.009600   3.005500
 12    10   3.006165   2.952500
 14    10   2.949864   2.900700
 16    10   2.937311   2.925100
 18    10   2.982028   2.964200
 12    12   3.138277   3.057000
 14    12   3.073932   3.033700
 14    14   3.192682   3.122400
 16    14   3.158530   3.133600
 16    16   3.255840   3.261100
 18    16   3.279101   3.284700
 20    16   3.309808   3.298500
 14    18   3.394129   3.346800
 16    18   3.362874   3.365400
 18    18   3.404167   3.390500
 20    18   3.402864   3.402800
 22    18   3.408992   3.427400
 24    18   3.433371   3.435400
 26    18   3.455957   3.445400
 28    18   3.479456   3.437700
 20    20   3.492088   3.477600
 22    20   3.493987   3.508100
 24    20   3.501997   3.517900
 26    20   3.513417   3.495300
 28    20   3.526831   3.477100
 30    20   3.545581   3.516800
 22    22   3.561403   3.611500
 24    22   3.599012   3.607000
 26    22   3.597789   3.592100
 28    22   3.590478   3.570400
 26    24   3.692040   3.658800
 28    24   3.652823   3.645200
 30    24   3.709202   3.688500
 28    26   3.713901   3.693300
 30    26   3.772593   3.737700
 32    26   3.797822   3.774500
 30    28   3.790962   3.775700
 32    28   3.831974   3.811800
 34    28   3.867138   3.839900
 36    28   3.875572   3.857200
 34    30   3.938419   3.928300
 36    30   3.943098   3.949100
 38    30   3.952992   3.965800
 40    30   3.972206   3.984500
 38    32   4.031202   4.041400
 40    32   4.028331   4.057600
 42    32   4.040064   4.074200
 44    32   4.076152   4.081100
 40    34   4.116932   4.070000
 42    34   4.094829   4.139500
 44    34   4.124520   4.140600
 46    34   4.146718   4.140000
 48    34   4.162741   4.140000
 36    36   4.198101   4.163500
 38    36   4.246761   4.187000
 40    36   4.139270   4.202000
 42    36   4.148736   4.203800
 44    36   4.165217   4.197000
 46    36   4.184751   4.191900
 48    36   4.194688   4.188400
 50    36   4.201121   4.183500
 52    36   4.223471   4.217100
 54    36   4.254409   4.242300
 56    36   4.300765   4.272400
 58    36   4.355039   4.300200
 60    36   4.397701   4.326700
 40    38   4.322992   4.256100
 42    38   4.201818   4.256200
 44    38   4.211205   4.247800
 46    38   4.222000   4.239400
 48    38   4.234077   4.230700
 50    38   4.247192   4.224000
 52    38   4.262918   4.261100
 54    38   4.289597   4.292400
 56    38   4.337593   4.319100
 58    38   4.475111   4.352200
 60    38   4.484350   4.437700
 62    38   4.499536   4.464000
 48    40   4.278299   4.278700
 50    40   4.290074   4.269400
 52    40   4.305933   4.305700
 54    40   4.323177   4.332000
 56    40   4.379382   4.351200
 58    40   4.408071   4.401200
 60    40   4.521776   4.489100
 62    40   4.540106   4.529200
 48    42   4.321279   4.326500
 50    42   4.332337   4.315100
 52    42   4.347913   4.352900
 54    42   4.390055   4.384700
 56    42   4.427774   4.409100
 58    42   4.464924   4.446800
 60    42   4.518329   4.491400
 62    42   4.549130   4.524900
 64    42   4.517696   4.549000
 66    42   4.538137   4.560200
 52    44   4.389580   4.390800
 54    44   4.434675   4.422900
 56    44   4.464973   4.453100
 58    44   4.490413   4.480900
 60    44   4.520985   4.509800
 56    46   4.499442   4.482700
 58    46   4.519922   4.507800
 60    46   4.538715   4.531800
 62    46   4.557959   4.556300
 64    46   4.577427   4.578200
 54    48   4.504650   4.481000
 56    48   4.532787   4.512200
 58    48   4.553394   4.538300
 60    48   4.571280   4.557700
 62    48   4.587675   4.576500
 64    48   4.602894   4.594400
 66    48   4.617516   4.608700
 68    48   4.631079   4.620300
 70    48   4.630685   4.624600
 72    48   4.645506   4.630000
 58    50   4.565943   4.560500
 60    50   4.584295   4.578500
 62    50   4.602642   4.594800
 64    50   4.620277   4.609900
 66    50   4.636903   4.625000
 68    50   4.652400   4.639300
 70    50   4.667341   4.651900
 72    50   4.681852   4.663400
 74    50   4.696279   4.673500
 76    50   4.710543   4.683300
 78    50   4.724880   4.692100
 80    50   4.739301   4.701900
 82    50   4.753913   4.709300
 64    52   4.682692   4.684700
 66    52   4.698835   4.695600
 68    52   4.711493   4.703800
 70    52   4.721521   4.709500
 72    52   4.731365   4.718300
 74    52   4.739869   4.726600
 76    52   4.748722   4.734600
 78    52   4.763072   4.742300
 80    52   4.777497   4.750000
 82    52   4.792221   4.756900
 84    52   4.806318   4.781500
 62    54   4.733890   4.721100
 64    54   4.753844   4.738700
 66    54   4.770342   4.750900
 68    54   4.776755   4.759000
 70    54   4.781089   4.766100
 72    54   4.788423   4.772200
 74    54   4.796617   4.777400
 76    54   4.803628   4.781800
 78    54   4.808619   4.785900
 80    54   4.814804   4.789900
 82    54   4.829363   4.796400
 84    54   4.843668   4.827900
 86    54   4.881759   4.856600
 88    54   4.906953   4.884100
 90    54   4.929061   4.908200
 92    54   4.950919   4.931500
 64    56   4.828866   4.809200
 66    56   4.832214   4.815300
 68    56   4.837951   4.818500
 70    56   4.837739   4.822100
 72    56   4.839521   4.825500
 74    56   4.843582   4.828300
 76    56   4.847832   4.830300
 78    56   4.851747   4.832200
 80    56   4.851251   4.833400
 82    56   4.865493   4.837800
 84    56   4.880056   4.868400
 86    56   4.920815   4.895300
 88    56   4.948410   4.923600
 90    56   4.972495   4.947900
 92    56   4.999444   4.973100
 78    58   4.890035   4.873900
 80    58   4.886822   4.873700
 82    58   4.900600   4.877100
 84    58   4.915427   4.906300
 86    58   4.957125   4.930300
 88    58   4.989402   4.959000
 90    58   5.028597   4.989300
 72    60   5.006006   4.917400
 74    60   4.930559   4.912800
 76    60   4.926900   4.911100
 78    60   4.926418   4.912300
 80    60   4.921336   4.910100
 82    60   4.934568   4.912300
 84    60   4.949571   4.942100
 86    60   4.993124   4.969600
 88    60   5.031052   4.999900
 90    60   5.098694   5.040000
 76    62   4.968198   4.959900
 78    62   4.961749   4.956500
 80    62   4.954648   4.951800
 82    62   4.967235   4.952400
 84    62   4.982294   4.980800
 86    62   5.028433   5.004200
 88    62   5.070350   5.038700
 90    62   5.122147   5.081900
 92    62   5.149482   5.105300
 82    64   4.998911   4.980100
 84    64   5.013886   5.008000
 86    64   5.061652   5.034200
 88    64   5.104821   5.077400
 90    64   5.148321   5.122300
 92    64   5.176491   5.142000
 94    64   5.196569   5.156900
 96    64   5.215960   5.173400
 80    66   5.018711   5.043800
 82    66   5.030231   5.045500
 84    66   5.045141   5.070600
 86    66   5.092439   5.095000
 88    66   5.132312   5.124100
 90    66   5.175016   5.162200
 92    66   5.201982   5.181500
 94    66   5.222143   5.195100
 96    66   5.241259   5.207400
 98    66   5.259776   5.221800
 82    68   5.061544   5.054800
 84    68   5.076665   5.084300
 86    68   5.121834   5.112900
 88    68   5.155742   5.142900
 90    68   5.188326   5.176100
 92    68   5.220177   5.204500
 94    68   5.245697   5.224600
 96    68   5.267219   5.238900
 98    68   5.286746   5.251600
100    68   5.304270   5.264400
102    68   5.318799   5.278900
 82    70   5.092872   5.042300
 84    70   5.107611   5.087500
 86    70   5.150107   5.121900
 88    70   5.179986   5.149800
 90    70   5.206936   5.178100
 92    70   5.234645   5.205400
 94    70   5.263597   5.230700
 96    70   5.290835   5.252500
 98    70   5.313638   5.270200
100    70   5.332073   5.285300
102    70   5.346307   5.299500
104    70   5.358831   5.310800
106    70   5.370931   5.321500
 98    72   5.336270   5.289800
100    72   5.362106   5.306500
102    72   5.372026   5.320100
104    72   5.374734   5.328600
106    72   5.385151   5.337100
108    72   5.397451   5.347000
110    72   5.410069   5.351600
106    74   5.399751   5.349100
108    74   5.411950   5.355900
110    74   5.424201   5.365800
112    74   5.434652   5.374300
108    76   5.424644   5.382300
110    76   5.433755   5.390900
112    76   5.440878   5.399300
114    76   5.445863   5.406200
116    76   5.451919   5.412600
100    78   5.429149   5.372800
102    78   5.441342   5.389100
104    78   5.448303   5.396900
106    78   5.455541   5.401500
108    78   5.426667   5.403700
110    78   5.435755   5.405300
112    78   5.445052   5.410800
114    78   5.454301   5.416900
116    78   5.463769   5.423600
118    78   5.471437   5.430700
120    78   5.477838   5.438300
102    80   5.402304   5.383300
104    80   5.415372   5.394900
106    80   5.428512   5.401700
108    80   5.440416   5.408500
110    80   5.451699   5.415800
112    80   5.463191   5.423200
114    80   5.473576   5.430900
116    80   5.483438   5.438500
118    80   5.492113   5.446300
120    80   5.500711   5.455100
122    80   5.500645   5.464800
124    80   5.511858   5.474400
126    80   5.522270   5.483700
100    82   5.395046   5.378800
102    82   5.406803   5.393000
104    82   5.418225   5.402700
106    82   5.429688   5.413900
108    82   5.441064   5.422200
110    82   5.452501   5.430000
112    82   5.463960   5.437200
114    82   5.475439   5.444400
116    82   5.487020   5.452400
118    82   5.498592   5.461100
120    82   5.510166   5.470500
122    82   5.521662   5.480300
124    82   5.532961   5.490200
126    82   5.543619   5.501200
128    82   5.557635   5.520800
130    82   5.571763   5.539600
132    82   5.585932   5.557700
108    84   5.529081   5.522000
110    84   5.495109   5.516700
112    84   5.504855   5.513600
114    84   5.514116   5.514600
116    84   5.523003   5.519900
118    84   5.531059   5.528100
120    84   5.541740   5.537800
122    84   5.553115   5.548000
124    84   5.564126   5.558400
126    84   5.574484   5.570400
132    84   5.617623   5.635900
134    84   5.631901   5.655800
116    86   5.560514   5.552100
118    86   5.568152   5.556800
120    86   5.575604   5.564000
122    86   5.583947   5.572500
124    86   5.594757   5.581300
126    86   5.604786   5.591500
132    86   5.648741   5.654000
134    86   5.677324   5.673100
136    86   5.695903   5.691500
120    88   5.608026   5.585000
122    88   5.614277   5.591700
124    88   5.624748   5.599100
126    88   5.634368   5.607900
132    88   5.679206   5.668300
134    88   5.712166   5.687400
136    88   5.733756   5.704600
138    88   5.755141   5.721100
140    88   5.775796   5.737000
142    88   5.795958   5.755100
144    88   5.814755   5.771400
138    90   5.797496   5.748800
140    90   5.816097   5.767000
142    90   5.834145   5.784800
142    92   5.869313   5.829100
144    92   5.883494   5.843100
146    92   5.896556   5.857100
144    94   5.912644   5.853500
146    94   5.925444   5.870100
148    94   5.937512   5.882300
150    94   5.949195   5.894800
146    96   5.954755   5.828500
148    96   5.966313   5.842900
150    96   5.977336   5.856200
152    96   5.988242   5.868700

